Information Measures for Deterministic Input-Output Systems

In this work the information loss in deterministic, memoryless systems is investigated by evaluating the conditional entropy of the input random variable given the output random variable. It is shown that for a large class of systems the information loss is finite, even if the input is continuously distributed. Based on this finiteness, the problem of perfectly reconstructing the input is addressed and Fano-type bounds between the information loss and the reconstruction error probability are derived. For systems with infinite information loss a relative measure is defined and shown to be tightly related to R\'{e}nyi information dimension. Employing another Fano-type argument, the reconstruction error probability is bounded by the relative information loss from below. In view of developing a system theory from an information-theoretic point-of-view, the theoretical results are illustrated by a few example systems, among them a multi-channel autocorrelation receiver.

==> matlab/3rdFano.dat <==
1.000000 0.000000
2.000000 0.040656
3.000000 0.358040
4.000000 0.742264
5.000000 1.000552
6.000000 1.139297
7.000000 1.204169
8.000000 1.227654
9.000000 1.227933
10.000000 1.214899
11.000000 1.194141
12.000000 1.168972
13.000000 1.141435
14.000000 1.112823
15.000000 1.083964
16.000000 1.055390
17.000000 1.027434
18.000000 1.000304
19.000000 0.974118
20.000000 0.948938
21.000000 0.924785
22.000000 0.901657
23.000000 0.879530
24.000000 0.858375
25.000000 0.838154
26.000000 0.818824
27.000000 0.800342
28.000000 0.782665
29.000000 0.765751
30.000000 0.749558
31.000000 0.734047
32.000000 0.719179
33.000000 0.704920
34.000000 0.691234
35.000000 0.678091
36.000000 0.665460
37.000000 0.653314
38.000000 0.641626
39.000000 0.630372
40.000000 0.619529
41.000000 0.609074
42.000000 0.598988
43.000000 0.589253
44.000000 0.579850
45.000000 0.570762
46.000000 0.561975
47.000000 0.553474
48.000000 0.545244
49.000000 0.537274
50.000000 0.529551


==> matlab/3rdFanoType.dat <==
1.000000 0.000000
2.000000 0.071815
3.000000 0.585898
4.000000 1.145430
5.000000 1.479428
6.000000 1.631472
7.000000 1.681369
8.000000 1.624196
9.000000 1.545313
10.000000 1.462500
11.000000 1.381206
12.000000 1.304051
13.000000 1.232127
14.000000 1.165718
15.000000 1.104694
16.000000 1.048730
17.000000 0.997423
18.000000 0.950350
19.000000 0.907100
20.000000 0.867294
21.000000 0.830583
22.000000 0.796655
23.000000 0.765233
24.000000 0.736069
25.000000 0.708943
26.000000 0.683660
27.000000 0.660049
28.000000 0.637957
29.000000 0.617247
30.000000 0.597799
31.000000 0.579504
32.000000 0.562266
33.000000 0.546000
34.000000 0.530626
35.000000 0.516076
36.000000 0.502286
37.000000 0.489200
38.000000 0.476766
39.000000 0.464938
40.000000 0.453673
41.000000 0.442933
42.000000 0.432682
43.000000 0.422888
44.000000 0.413522
45.000000 0.404556
46.000000 0.395967
47.000000 0.387730
48.000000 0.379825
49.000000 0.372233
50.000000 0.364936


==> matlab/3rdLB.dat <==
1.000000 0.000000
2.000000 0.007785
3.000000 0.108346
4.000000 0.290045
5.000000 0.454583
6.000000 0.563264
7.000000 0.620925
8.000000 0.643143
9.000000 0.643412
10.000000 0.630980
11.000000 0.611669
12.000000 0.589007
13.000000 0.565085
14.000000 0.541117
15.000000 0.517786
16.000000 0.495459
17.000000 0.474312
18.000000 0.454404
19.000000 0.435732
20.000000 0.418254
21.000000 0.401908
22.000000 0.386621
23.000000 0.372321
24.000000 0.358933
25.000000 0.346388
26.000000 0.334620
27.000000 0.323567
28.000000 0.313172
29.000000 0.303385
30.000000 0.294157
31.000000 0.285445
32.000000 0.277210
33.000000 0.269417
34.000000 0.262032
35.000000 0.255026
36.000000 0.248372
37.000000 0.242044
38.000000 0.236021
39.000000 0.230282
40.000000 0.224808
41.000000 0.219581
42.000000 0.214586
43.000000 0.209807
44.000000 0.205232
45.000000 0.200848
46.000000 0.196644
47.000000 0.192608
48.000000 0.188732
49.000000 0.185007
50.000000 0.181422


==> matlab/3rdNumeric.dat <==
1.000000 0.000000
2.000000 0.012976
3.000000 0.211345
4.000000 0.548863
5.000000 0.802543
6.000000 0.940557
7.000000 0.985641
8.000000 1.004086
9.000000 0.980524
10.000000 0.935329
11.000000 0.899753
12.000000 0.860614
13.000000 0.811331
14.000000 0.778438
15.000000 0.730944
16.000000 0.708400
17.000000 0.673816
18.000000 0.639453
19.000000 0.614093
20.000000 0.594724
21.000000 0.562290
22.000000 0.546964
23.000000 0.520246
24.000000 0.501008
25.000000 0.482632
26.000000 0.465672
27.000000 0.450678
28.000000 0.429905
29.000000 0.420733
30.000000 0.408056
31.000000 0.397231
32.000000 0.382135
33.000000 0.369063
34.000000 0.363409
35.000000 0.350959
36.000000 0.347318
37.000000 0.341650
38.000000 0.323972
39.000000 0.321271
40.000000 0.311528
41.000000 0.303304
42.000000 0.298463
43.000000 0.293283
44.000000 0.287017
45.000000 0.275418
46.000000 0.274324
47.000000 0.269280
48.000000 0.260147
49.000000 0.259246
50.000000 0.248108


==> matlab/3rdUB.dat <==
1.000000 1.584963
2.000000 1.584962
3.000000 1.584775
4.000000 1.578793
5.000000 1.551803
6.000000 1.498912
7.000000 1.428003
8.000000 1.348938
9.000000 1.268775
10.000000 1.191554
11.000000 1.119232
12.000000 1.052536
13.000000 0.991527
14.000000 0.935931
15.000000 0.885331
16.000000 0.839259
17.000000 0.797254
18.000000 0.758884
19.000000 0.723754
20.000000 0.691515
21.000000 0.661853
22.000000 0.634496
23.000000 0.609201
24.000000 0.585759
25.000000 0.563982
26.000000 0.543707
27.000000 0.524791
28.000000 0.507107
29.000000 0.490541
30.000000 0.474995
31.000000 0.460380
32.000000 0.446617
33.000000 0.433635
34.000000 0.421371
35.000000 0.409769
36.000000 0.398777
37.000000 0.388349
38.000000 0.378445
39.000000 0.369025
40.000000 0.360056
41.000000 0.351507
42.000000 0.343349
43.000000 0.335556
44.000000 0.328106
45.000000 0.320975
46.000000 0.314144
47.000000 0.307595
48.000000 0.301311
49.000000 0.295276
50.000000 0.289475

